Chordal Sparsity for SDP-based Neural Network Verification

Neural networks are central to many emerging technologies, but verifying their correctness remains a major challenge. It is known that network outputs can be sensitive and fragile to even small input perturbations, thereby increasing the risk of unpredictable and undesirable behavior. Fast and accurate verification of neural networks is therefore critical to their widespread adoption, and in recent years, various methods have been developed as a response to this problem. In this paper, we focus on improving semidefinite programming (SDP) based techniques for neural network verification. Such techniques offer the power of expressing complex geometric constraints while retaining a convex problem formulation, but scalability remains a major issue in practice. Our starting point is the DeepSDP framework proposed by Fazlyab et al., which uses quadratic constraints to abstract the verification problem into a large-scale SDP. However, solving this SDP quickly becomes intractable when the network grows. Our key observation is that by leveraging chordal sparsity, we can decompose the primary computational bottleneck of DeepSDP -- a large linear matrix inequality (LMI) -- into an equivalent collection of smaller LMIs. We call our chordally sparse optimization program Chordal-DeepSDP and prove that its construction is identically expressive as that of DeepSDP. Moreover, we show that additional analysis of Chordal-DeepSDP allows us to further rewrite its collection of LMIs in a second level of decomposition that we call Chordal-DeepSDP-2 -- which results in another significant computational gain. Finally, we provide numerical experiments on real networks of learned cart-pole dynamics, showcasing the computational advantage of Chordal-DeepSDP and Chordal-DeepSDP-2 over DeepSDP.

==> author_pictures/anton_bio.txt <==
Anton Xue is currently a Ph.D. student in the Computer and Information Science Department at the University of Pennsylvania. He received a B.S. degree in Mathematics and a B.S. degree in Computer Science from Yale University in 2019. He received the National Science Foundation Graduate Research Fellowship in 2019. His research interests lie at the intersection of machine learning, optimization, formal methods, and explainability.



==> author_pictures/lars_bio.txt <==
Lars Lindemann is currently an Assistant Professor in the Thomas Lord Department of Computer Science at the University of Southern California where he is a member of the Robotics and Autonomous Systems Center and the Center for Autonomy and Artificial Intelligence. Between 2020 and 2022, he was a Postdoctoral Fellow in the Department of Electrical and Systems Engineering at the University of Pennsylvania. He received a Ph.D. degree in Electrical Engineering from KTH Royal Institute of Technology in 2020.  His research interests include systems and control theory, formal methods, and autonomous systems. Professor Lindemann received the Outstanding Student Paper Award at the 58th IEEE Conference on Decision and Control and the Student Best Paper Award (as a co-advisor) at the 60th IEEE Conference on Decision and Control. He was a finalist for the Best Paper Award at the 2022 Conference on Hybrid Systems: Computation and Control and for the Best Student Paper Award at the 2018 American Control Conference.



==> author_pictures/rajeev_bio.txt <==
Rajeev Alur is the Zisman Family Professor of Computer and Information Science and the Founding Director of ASSET (Center for AI-Enabled Systems: Safe, Explainable, and Trustworthy) at the University of Pennsylvania. He obtained his bachelor's degree in computer science from IIT Kanpur in 1987 and PhD in computer science from Stanford University in 1991. Before joining Penn in 1997, he was with the Computing Science Research Center at Bell Labs. His research is focused on formal methods for system design and spans artificial intelligence, cyber-physical systems, distributed systems, logic in computer science, machine learning, and programming languages. He is a Fellow of the AAAS, a Fellow of the ACM, a Fellow of the IEEE, an Alfred P. Sloan Faculty Fellow, and a Simons Investigator. He was awarded the inaugural CAV (Computer-Aided Verification) award in 2008, ACM/IEEE Logic in Computer Science (LICS) Test-of-Time award in 2010, the inaugural Alonzo Church award by ACM SIGLOG / EATCS / EACSL / Kurt Goedel Society in 2016, Distinguished Alumnus Award by IIT Kanpur in 2017 for his work on timed automata. Prof. Alur has served as the chair of ACM SIGBED (Special Interest Group on Embedded Systems), the general chair of LICS, and the lead PI of the NSF Expeditions in Computing Center ExCAPE (Expeditions in Computer Augmented Program Engineering). He is the author of the textbook Principles of Cyber-Physical Systems (MIT Press, 2015).

